Supernova connection of unidentified ultra high energy gamma-ray source LHAASO J2108+5157

We present a simple phenomenological model of hadronic interaction between protons accelerated in an old supernova remnant (SNR) and cold protons situated within the associated molecular clouds (MCs). The accelerated protons from the old SNR escaped the SNR shock front, and got injected into the MCs at an earlier time, producing ultra high energy gamma-rays and neutrinos through inelastic proton-proton interaction. We also take into account the acceleration and subsequent escape of electrons from the SNR shock front. The escaped electrons produce gamma-rays through various radiative cooling mechanisms, after getting injected into the MCs. We use the model discussed in this letter to explain the multiwavelength (MWL) spectral energy distribution (SED) of unidentified Galactic ultra high energy gamma-ray source LHAASO J2108+5157. We also discuss the feasibility of applying this model in other cases as well. Future observations can test the viability of the model discussed in this letter, which will in turn confirm that the SNRs can, in fact, accelerate particles up to PeV energies.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
